A Measurement Study of TCP Performance for Chunk Delivery in DASH

Dynamic Adaptive Streaming over HTTP (DASH) has emerged as an increasingly popular paradigm for video streaming [13], in which a video is segmented into many chunks delivered to users by HTTP request/response over Transmission Control Protocol (TCP) con- nections. Therefore, it is intriguing to study the performance of strategies implemented in conventional TCPs, which are not dedicated for video streaming, e.g., whether chunks are efficiently delivered when users per- form interactions with the video players. In this paper, we conduct mea- surement studies on users chunk requesting traces in DASH from a rep- resentative video streaming provider, to investigate users behaviors in DASH, and TCP-connection-level traces from CDN servers, to investi- gate the performance of TCP for DASH. By studying how video chunks are delivered in both the slow start and congestion avoidance phases, our observations have revealed the performance characteristics of TCP for DASH as follows: (1) Request patterns in DASH have a great impact on the performance of TCP variations including cubic; (2) Strategies in conventional TCPs may cause user perceived quality degradation in DASH streaming; (3) Potential improvement to TCP strategies for better delivery in DASH can be further explored.

==> figures/Figure15_S1S2S3S4Size.txt <==

count1 =

      469220


indexstart1 =

       10032


indexend1 =

      456160


num1 =

      446128


min =

       50115


max =

     1999944


mean =

    6.318471143884392e+005


median =

      332760


std =

    5.474445799344337e+005


count2 =

     1301989


indexstart2 =

   850


indexend2 =

     1290364


num2 =

     1289514


min =

       50008


max =

     1996936


mean =

    8.047631785702376e+005


median =

      823628


std =

    1.924006867179248e+005


count3 =

     4291332


indexstart3 =

        1756


indexend3 =

     4262137


num3 =

     4260381


min =

       50008


max =

     1999192


mean =

    1.051164876194201e+006


median =

     1093408


std =

    2.776261428469764e+005


count4 =

     4773294


indexstart4 =

       50524


indexend4 =

     4706567


num4 =

     4656043


min =

       50008


max =

     1999944


mean =

    1.268395804256790e+006


median =

     1294004


std =

    2.037093969058922e+005

>> num1/count1

ans =

   0.950786411491411

>> num2/count2

ans =

   0.990418505839911

>> num3/count3

ans =

   0.992787554074120

>> num4/count4

ans =

   0.975436040604245

>> 

==> figures/Figure16_m3u8Size.txt <==

count =

     2833916


indexstart =

       19545


indexend =

     2707953


indexstart =

       19545


indexend =

     2707953


num =

     2688408


min =

    94


max =

       19802


mean =

    3.621449623178616e+003


median =

   568


std =

    4.472787537984547e+003

>> num/count

ans =

   0.948654794284658

>> 

==> figures/Figure17_BitrateInterval_Session120.txt <==

count1 =

      437662


indexend1 =

      420045


num1 =

      420044


min =

     1


max =

   119


mean =

   9.820457331952529


median =

     9


std =

  10.444954049394344


count2 =

     1217716


indexend2 =

     1206546


num2 =

     1206545


min =

     1


max =

   119


mean =

   9.633650105342026


median =

     9


std =

   8.937585120860224


count3 =

     4127838


indexend3 =

     4102682


num3 =

     4102681


min =

     1


max =

   119


mean =

   9.367083775929990


median =

    10


std =

   7.297625006322686


count4 =

     4668580


indexend4 =

     4645277


num4 =

     4645276


min =

     1


max =

   119


mean =

   8.957861070502363


median =

    10


std =

   6.165283606871965


count5 =

     2456434


indexend5 =

     2149938


num5 =

     2149937


min =

     1


max =

   119


mean =

  17.492100237309170


median =

     5


std =

  21.738606211587946

>> num1/count1

ans =

   0.959745191494807

>> num2/count2

ans =

   0.990826268193897

>> num3/count3

ans =

   0.993905526331217

>> num4/count4

ans =

   0.995008332298044

>> num5/count5

ans =

   0.875226853235218

>> 

==> figures/Figure17_BitrateInterval_Session20.txt <==

count1 =

      409691


indexend1 =

      392074


num1 =

      392073


min =

     1


max =

    19


mean =

   7.741347296683789


median =

     9


std =

   4.219156167863843


count2 =

     1164602


indexend2 =

     1153432


num2 =

     1153431


min =

     1


max =

    19


mean =

   8.229778608535224


median =

     9


std =

   3.783914440742691


count3 =

     4010692


indexend3 =

     3985536


num3 =

     3985535


min =

     1


max =

    19


mean =

   8.480405646818896


median =

    10


std =

   3.453907631090365


count4 =

     4598636


indexend4 =

     4575333


num4 =

     4575332


min =

     1


max =

    19


mean =

   8.430258518888133


median =

    10


std =

   3.331065289627889


count5 =

     1705008


indexend5 =

     1398512


num5 =

     1398511


min =

     1


max =

    19


mean =

   4.474003083277083


median =

     5


std =

   3.320769143808996
 
>> num1/count1

ans =

   0.956996858608073

>> num2/count2

ans =

   0.990407881834309

>> num3/count3

ans =

   0.993727516348800

>> num4/count4

ans =

   0.994932410392995

>> num5/count5

ans =

   0.820237207098149

>> 

==> figures/Figure17_BitrateInterval_Session30.txt <==

count1 =

      422701


indexend1 =

      405084


num1 =

      405083


min =

     1


max =

    29


mean =

   8.248642256914616


median =

     9


std =

   5.024591879945525


count2 =

     1188061


indexend2 =

     1176891


num2 =

     1176890


min =

     1


max =

    29


mean =

   8.530026994853388


median =

     9


std =

   4.315793299039531


count3 =

     4062804


indexend3 =

     4037648


num3 =

     4037647


min =

     1


max =

    29


mean =

   8.671899828811229


median =

    10


std =

   3.832249998316377


count4 =

     4624925


indexend4 =

     4601622


num4 =

     4601621


min =

     1


max =

    29


mean =

   8.515396310257557


median =

    10


std =

   3.512986460888659


count5 =

     1785786


indexend5 =

     1479290


num5 =

     1479289


min =

     1


max =

    29


mean =

   5.605265363789385


median =

     5


std =

   5.764504207811747

>> num1/count1

ans =

   0.958320420344404

>> num2/count2

ans =

   0.990597284146184

>> num3/count3

ans =

   0.993807971046597

>> num4/count4

ans =

   0.994961215587280

>> num5/count5

ans =

   0.828368572718120

>> 

==> figures/Figure17_BitrateInterval_Session60.txt <==

count1 =

      433208


indexend1 =

      415591


num1 =

      415590


min =

     1


max =

    59


mean =

   9.047813836199532


median =

     9


std =

   7.137066933905505


count2 =

     1208170


indexend2 =

     1197000


num2 =

     1196999


min =

     1


max =

    59


mean =

   9.052468671679199


median =

     9


std =

   5.954717397552162


count3 =

     4107716


indexend3 =

     4082560


num3 =

     4082559


min =

     1


max =

    59


mean =

   9.004366377958927


median =

    10


std =

   5.021301411751514


count4 =

     4653298


indexend4 =

     4629995


num4 =

     4629994


min =

     1


max =

    59


mean =

   8.713442455121442


median =

    10


std =

   4.358839158947347


count5 =

     2322135


indexend5 =

     2015639


num5 =

     2015638


min =

     1


max =

    59


mean =

  13.117142008067914


median =

     5


std =

  13.737033000140784

>> num1/count1

ans =

   0.959331314287825

>> num2/count2

ans =

   0.990753784649511

>> num3/count3

ans =

   0.993875672027959

>> num4/count4

ans =

   0.994991939050540

>> num5/count5

ans =

   0.868010688439733

>> 

==> figures/Figure18_BitrateConversionInterval.txt <==
Figure18

Bitrate Conversion Interval的CDF
转换总数：678494
统计范围内转换数：607253
mean = 53.259403807961739
median = 11
std = 93.950446313419519
范围内比例：0.895001282251575


==> figures/readme.txt <==
Figure14

0-2MB的CDF
视频片段总数：6936362
统计范围内视频数：6831028
mean = 9.325701623581161e+005
median = 116532
std = 5.148867135498526e+005
范围内比例：0.984814229707158

图中可以看出80%的片段大于500KB，这就说明了绝大多数（80%）视频片段都会进入拥塞避免阶段，如果我们提高拥塞避免阶段的性能，则能够显著的提高下载速度，并提高用户体验。



Figure11

0-500KB的CDF
视频片段总数：6936362
统计范围内视频数：1416546
mean = 5.819411638018365e+004
median = 3080
std = 1.270337508265079e+005
范围内比例： 0.204220310300991

图中给出了0-500KB的累积分布，80%的视频片段都小于20KB，说明有相当大的视频片段
只能经历慢启动阶段，不会进入拥塞避免阶段。



Figure 13

模拟了三种拥塞控制算法在RTT从10到300ms条件下
下载30KB文件的速度变化情况


Figure12

HTTP Request
视频片段总数：6936362
统计范围内视频数：6722276
mean = 2.365611126112368
median = 1.917000000000000
std =  2.034956920317744
范围内比例： 0.969135693898329

Bitrate Conversion
比特率转换总数：391249
统计范围内转换数：253245
mean = 1.701574781042974
median = 0.256000000000000
std =  2.461747246500525
范围内比例： 0.647273219867655




Figure10
Bitrate Conversion Times
比特率转换总数：970958
统计范围内转换数：968908
mean = 1.688143055746205
median = 1
std =  2.644142466240167
范围内比例： 0.997888683135625

可以看出超过65%的用户都会转换视频码率，90%的转换次数在3次以内。


Figure9

展示的是整个腾讯数据集cubic与multi-virtual下载速度性能根据RTT变化的对比

Figure8

两个占主要比例的数据块100KB和330KB，在丢包率的条件下，两个方面，cubic条件下，数据大小的影响；相同大小的条件下，cubic和multi-virtual的对比。

Figure7

在不同的丢包率的条件下，同一地理位置的变化情况以及不同地理位置的性能对比。

Figure6

两个占主要比例的数据块100KB和330KB，在RTT的条件下，两个方面，cubic条件下，数据大小的影响；相同大小的条件下，cubic和multi-virtual的对比。


Figure5

在不同的RTT的条件下，同一地理位置的变化情况以及不同地理位置的性能对比。

Figure4

模拟了相同的RTT条件下，不同块大小的下载速度随着初始化窗口变化而变化的情况。

Figure3

模拟了相同的块大小条件下，不同RTT条件下的下载速度随着初始化窗口变化而变化的情况。


Figure2

实际情况下，不同块大小条件下，下载速度随着初始化窗口变化而变化的情况。



==> figures/readme1.txt <==
Figure14

0-2MB的CDF
视频片段总数：6936362
统计范围内视频数：6831028
mean = 9.325701623581161e+005
median = 116532
std = 5.148867135498526e+005
范围内比例：0.984814229707158

图中可以看出80%的片段大于500KB，这就说明了绝大多数（80%）视频片段都会进入拥塞避免阶段，如果我们提高拥塞避免阶段的性能，则能够显著的提高下载速度，并提高用户体验。



Figure11

0-500KB的CDF
视频片段总数：6936362
统计范围内视频数：1416546
mean = 5.819411638018365e+004
median = 3080
std = 1.270337508265079e+005
范围内比例： 0.204220310300991

图中给出了0-500KB的累积分布，80%的视频片段都小于20KB，说明有相当大的视频片段
只能经历慢启动阶段，不会进入拥塞避免阶段。



Figure 13

模拟了三种拥塞控制算法在RTT从10到300ms条件下
下载30KB文件的速度变化情况


Figure12

HTTP Request
视频片段总数：6936362
统计范围内视频数：6722276
mean = 2.365611126112368
median = 1.917000000000000
std =  2.034956920317744
范围内比例： 0.969135693898329

Bitrate Conversion
比特率转换总数：391249
统计范围内转换数：253245
mean = 1.701574781042974
median = 0.256000000000000
std =  2.461747246500525
范围内比例： 0.647273219867655




Figure10
Bitrate Conversion Times
比特率转换总数：970958
统计范围内转换数：968908
mean = 1.688143055746205
median = 1
std =  2.644142466240167
范围内比例： 0.997888683135625

可以看出超过65%的用户都会转换视频码率，90%的转换次数在3次以内。


Figure9

展示的是整个腾讯数据集cubic与multi-virtual下载速度性能根据RTT变化的对比

Figure8

两个占主要比例的数据块100KB和330KB，在丢包率的条件下，两个方面，cubic条件下，数据大小的影响；相同大小的条件下，cubic和multi-virtual的对比。

Figure7

在不同的丢包率的条件下，同一地理位置的变化情况以及不同地理位置的性能对比。

Figure6

两个占主要比例的数据块100KB和330KB，在RTT的条件下，两个方面，cubic条件下，数据大小的影响；相同大小的条件下，cubic和multi-virtual的对比。


Figure5

在不同的RTT的条件下，同一地理位置的变化情况以及不同地理位置的性能对比。

Figure4

模拟了相同的RTT条件下，不同块大小的下载速度随着初始化窗口变化而变化的情况。

Figure3

模拟了相同的块大小条件下，不同RTT条件下的下载速度随着初始化窗口变化而变化的情况。


Figure2

实际情况下，不同块大小条件下，下载速度随着初始化窗口变化而变化的情况。



==> figures/readme__2_.txt <==
Figure18

Bitrate Conversion Interval的CDF
转换总数：678494
统计范围内转换数：607253
mean = 53.259403807961739
median = 11
std = 93.950446313419519
范围内比例：0.895001282251575



Figure15

0-2MB的CDF
S1视频片段总数：469220
统计范围内视频数：446128
mean = 6.318471143884392e+005
median = 332760
std = 5.474445799344337e+005
范围内比例： 0.950786411491411

S2视频片段总数：1301989
统计范围内视频数：1289514
mean = 8.047631785702376e+005
median = 823628
std = 1.924006867179248e+005
范围内比例： 0.990418505839911

S3视频片段总数：4291332
统计范围内视频数：4260381
mean = 1.051164876194201e+006
median = 1093408
std = 2.776261428469764e+005
范围内比例： 0.992787554074120

S4视频片段总数：469220
统计范围内视频数：446128
mean = 1.268395804256790e+006
median = 1294004
std = 2.037093969058922e+005
范围内比例： 0.975436040604245


Figure16

0-20KB的CDF
m3u8视频片段总数：2833916
统计范围内视频数：2688408
mean = 3.621449623178616e+003
median = 568
std = 4.472787537984547e+003
范围内比例： 0.948654794284658



Figure17_20/30/60/120
分别为假定间隔为20,30,60,120s，我们就认为此次连续请求结束，即使IP相同，也认为是不连续的视频请求。

20s的CDF
S1视频片段总数：409691
统计范围内视频数：392073
mean = 7.741347296683789
median = 9
std = 4.219156167863843
范围内比例： 0.956996858608073

S2视频片段总数：1164602
统计范围内视频数：1153431
mean = 8.229778608535224
median = 9
std = 3.783914440742691
范围内比例： 0.990407881834309

S3视频片段总数：4010692
统计范围内视频数：3985535
mean = 8.480405646818896
median = 10
std = 3.453907631090365
范围内比例： 0.993727516348800

S4视频片段总数：4598636
统计范围内视频数：4575332
mean = 8.430258518888133
median = 10
std = 3.331065289627889
范围内比例： 0.994932410392995

m3u8视频片段总数：1705008
统计范围内视频数：1398511
mean = 4.474003083277083
median = 5
std = 3.320769143808996
范围内比例： 0.820237207098149



30s的CDF
S1视频片段总数：422701
统计范围内视频数：405083
mean = 8.248642256914616
median = 9
std = 5.024591879945525
范围内比例： 0.958320420344404

S2视频片段总数：1188061
统计范围内视频数：1176890
mean = 8.530026994853388
median = 9
std = 4.315793299039531
范围内比例： 0.990597284146184

S3视频片段总数：4062804
统计范围内视频数：4037647
mean = 8.671899828811229
median = 10
std = 3.832249998316377
范围内比例： 0.993807971046597

S4视频片段总数：4624925
统计范围内视频数：4601621
mean = 8.515396310257557
median = 10
std = 3.512986460888659
范围内比例： 0.994961215587280

m3u8视频片段总数：1785786
统计范围内视频数：1479289
mean = 5.605265363789385
median = 5
std = 5.764504207811747
范围内比例： 0.828368572718120





60s的CDF
S1视频片段总数：433208
统计范围内视频数：415590
mean = 9.047813836199532
median = 9
std = 7.137066933905505
范围内比例： 0.959331314287825

S2视频片段总数：1208170
统计范围内视频数：1196999
mean = 9.052468671679199
median = 9
std = 5.954717397552162
范围内比例： 0.990753784649511

S3视频片段总数：4107716
统计范围内视频数：4082559
mean = 9.004366377958927
median = 10
std = 5.021301411751514
范围内比例： 0.993875672027959

S4视频片段总数：4653298
统计范围内视频数：4629994
mean = 8.713442455121442
median = 10
std = 4.358839158947347
范围内比例： 0.994991939050540

m3u8视频片段总数：2322135
统计范围内视频数：2015638
mean = 13.117142008067914
median = 5
std = 13.737033000140784
范围内比例： 0.868010688439733






120s的CDF
S1视频片段总数：437662
统计范围内视频数：420044
mean = 9.820457331952529
median = 9
std = 10.444954049394344
范围内比例： 0.959745191494807

S2视频片段总数：1217716
统计范围内视频数：1206545
mean = 9.633650105342026
median = 9
std = 8.937585120860224
范围内比例： 0.990826268193897

S3视频片段总数：4127838
统计范围内视频数：4102681
mean = 9.367083775929990
median = 10
std = 7.297625006322686
范围内比例： 0.993905526331217

S4视频片段总数：4668580
统计范围内视频数：4645276
mean = 8.957861070502363
median = 10
std = 6.165283606871965
范围内比例： 0.995008332298044

m3u8视频片段总数：2456434
统计范围内视频数：2149937
mean = 17.492100237309170
median = 5
std = 21.738606211587946
范围内比例： 0.875226853235218
